The Unreasonable Effectiveness of Address Clustering

Address clustering tries to construct the one-to-many mapping from entities to addresses in the Bitcoin system. Simple heuristics based on the micro-structure of transactions have proved very effective in practice. In this paper we describe the primary reasons behind this effectiveness: address reuse, avoidable merging, super-clusters with high centrality, and the incremental growth of address clusters. We quantify their impact during Bitcoin's first seven years of existence.

==> img/counts/addr-counts.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2009-01-03,1
2009-02-03,2924
2009-03-03,3343
2009-04-03,3493
2009-05-03,3463
2009-06-03,3318
2009-07-03,2205
2009-08-03,1769
2009-09-03,1696
2009-10-03,2163
2009-11-03,2043
2009-12-03,2349
2010-01-03,4236
2010-02-03,5182
2010-03-03,5636
2010-04-03,5243
2010-05-03,9224
2010-06-03,5573
2010-07-03,6314
2010-08-03,26125
2010-09-03,11836
2010-10-03,13859
2010-11-03,14873
2010-12-03,20269
2011-01-03,21247
2011-02-03,34530
2011-03-03,64140
2011-04-03,81473
2011-05-03,95633
2011-06-03,202588
2011-07-03,458870
2011-08-03,468313
2011-09-03,369822
2011-10-03,270364
2011-11-03,206693
2011-12-03,189013
2012-01-03,162146
2012-02-03,192768
2012-03-03,201251
2012-04-03,202797
2012-05-03,235665
2012-06-03,469024
2012-07-03,633388
2012-08-03,652732
2012-09-03,800830
2012-10-03,646655
2012-11-03,665536
2012-12-03,600477
2013-01-03,691421
2013-02-03,862854
2013-03-03,808527
2013-04-03,1054741
2013-05-03,1425199
2013-06-03,1139144
2013-07-03,986098
2013-08-03,1122826
2013-09-03,1369857
2013-10-03,1187201
2013-11-03,1399004
2013-12-03,2463652
2014-01-03,2376698
2014-02-03,2167624
2014-03-03,2452086
2014-04-03,2833847
2014-05-03,2560182
2014-06-03,2578557
2014-07-03,2595388
2014-08-03,2698313
2014-09-03,2990701
2014-10-03,2994392
2014-11-03,3257134
2014-12-03,3391730
2015-01-03,3552293
2015-02-03,3832211
2015-03-03,3475936
2015-04-03,3831451
2015-05-03,3731485
2015-06-03,4124177
2015-07-03,4394756
2015-08-03,4635575
2015-09-03,4462214
2015-10-03,4632688
2015-11-03,4895685
2015-12-03,5513951
2016-01-03,6541868


==> img/counts/cluster-counts.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2009-01-03,0
2009-02-03,19
2009-03-03,17
2009-04-03,16
2009-05-03,12
2009-06-03,7
2009-07-03,5
2009-08-03,2
2009-09-03,2
2009-10-03,10
2009-11-03,9
2009-12-03,8
2010-01-03,14
2010-02-03,30
2010-03-03,83
2010-04-03,109
2010-05-03,303
2010-06-03,325
2010-07-03,320
2010-08-03,904
2010-09-03,731
2010-10-03,972
2010-11-03,847
2010-12-03,804
2011-01-03,909
2011-02-03,1791
2011-03-03,2545
2011-04-03,9807
2011-05-03,9384
2011-06-03,16704
2011-07-03,31861
2011-08-03,23326
2011-09-03,19689
2011-10-03,14396
2011-11-03,13545
2011-12-03,13841
2012-01-03,12286
2012-02-03,14781
2012-03-03,18112
2012-04-03,14411
2012-05-03,17205
2012-06-03,22434
2012-07-03,29479
2012-08-03,30914
2012-09-03,33567
2012-10-03,32667
2012-11-03,31325
2012-12-03,34917
2013-01-03,46132
2013-02-03,65194
2013-03-03,72538
2013-04-03,101863
2013-05-03,144279
2013-06-03,119819
2013-07-03,131701
2013-08-03,176238
2013-09-03,168956
2013-10-03,174477
2013-11-03,196765
2013-12-03,407487
2014-01-03,400327
2014-02-03,352869
2014-03-03,392939
2014-04-03,440308
2014-05-03,371181
2014-06-03,389348
2014-07-03,380823
2014-08-03,413210
2014-09-03,433992
2014-10-03,418781
2014-11-03,426455
2014-12-03,439070
2015-01-03,454637
2015-02-03,522771
2015-03-03,474000
2015-04-03,565796
2015-05-03,597801
2015-06-03,679687
2015-07-03,717997
2015-08-03,665534
2015-09-03,673199
2015-10-03,719625
2015-11-03,810549
2015-12-03,840236
2016-01-03,889596


==> img/counts/tx-counts.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2009-01-03,1
2009-02-03,2936
2009-03-03,3351
2009-04-03,3509
2009-05-03,3473
2009-06-03,3324
2009-07-03,2210
2009-08-03,1770
2009-09-03,1702
2009-10-03,2174
2009-11-03,2050
2009-12-03,2358
2010-01-03,4243
2010-02-03,5206
2010-03-03,5711
2010-04-03,5362
2010-05-03,9698
2010-06-03,6217
2010-07-03,6876
2010-08-03,27039
2010-09-03,11625
2010-10-03,13614
2010-11-03,13911
2010-12-03,63776
2011-01-03,17803
2011-02-03,35462
2011-03-03,52009
2011-04-03,80458
2011-05-03,78514
2011-06-03,147589
2011-07-03,321861
2011-08-03,265586
2011-09-03,232220
2011-10-03,191356
2011-11-03,169231
2011-12-03,169832
2012-01-03,170370
2012-02-03,203947
2012-03-03,207968
2012-04-03,202705
2012-05-03,236974
2012-06-03,695195
2012-07-03,984770
2012-08-03,922373
2012-09-03,1117241
2012-10-03,920288
2012-11-03,927367
2012-12-03,945039
2013-01-03,1177061
2013-02-03,1480346
2013-03-03,1597944
2013-04-03,1705965
2013-05-03,1694017
2013-06-03,1739074
2013-07-03,1367437
2013-08-03,1239079
2013-09-03,1713178
2013-10-03,1624520
2013-11-03,1592883
2013-12-03,2053442
2014-01-03,1875545
2014-02-03,1824856
2014-03-03,1873880
2014-04-03,2105462
2014-05-03,1870415
2014-06-03,2004092
2014-07-03,1828955
2014-08-03,1911443
2014-09-03,2146028
2014-10-03,2153944
2014-11-03,2396126
2014-12-03,2570804
2015-01-03,2633973
2015-02-03,2924435
2015-03-03,2701086
2015-04-03,3085599
2015-05-03,3146067
2015-06-03,3299570
2015-07-03,3545805
2015-08-03,4267320
2015-09-03,3607145
2015-10-03,4144414
2015-11-03,4352796
2015-12-03,4791879
2016-01-03,5988425


==> img/increases/increases-99.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,2.0
5000000,6.0
7500000,5.0
10000000,5.0
12500000,5.0
15000000,5.0
17500000,4.0
20000000,6.0
22500000,4.0
25000000,4.0
27500000,3.0
30000000,2.0
32500000,2.0
35000000,2.0
37500000,2.0
40000000,1.0
42500000,1.0
45000000,1.0
47500000,1.0
50000000,2.0
52500000,1.0
55000000,1.0
57500000,1.0
60000000,1.0
62500000,1.0
65000000,2.0
67500000,1.0
70000000,2.0
72500000,1.0
75000000,1.0
77500000,1.0
80000000,1.0
82500000,1.0
85000000,1.0
87500000,1.0
90000000,1.0
92500000,1.0
95000000,1.0
97500000,1.0
100000000,1.0


==> img/increases/increases-999.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,10.0
5000000,36.0
7500000,29.0
10000000,28.0
12500000,27.0
15000000,25.0
17500000,27.0
20000000,41.0
22500000,26.0
25000000,28.0
27500000,15.0
30000000,10.0
32500000,13.0
35000000,14.0
37500000,14.0
40000000,15.0
42500000,14.0
45000000,13.0
47500000,16.0
50000000,19.0
52500000,17.0
55000000,20.0
57500000,25.0
60000000,26.0
62500000,32.0
65000000,31.0
67500000,28.0
70000000,30.0
72500000,25.0
75000000,25.0
77500000,25.0
80000000,27.0
82500000,30.0
85000000,24.0
87500000,21.0
90000000,20.0
92500000,21.0
95000000,21.0
97500000,24.0
100000000,22.0


==> img/increases/increases-9999.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,33.0
5000000,365.2587999997195
7500000,242.0201999999117
10000000,232.4486999999499
12500000,232.0
15000000,140.715799999889
17500000,140.20429999975022
20000000,178.1667999997735
22500000,153.13229999993928
25000000,222.0
27500000,106.0
30000000,62.67419999977574
32500000,77.99919999972917
35000000,76.32919999957085
37500000,67.0
40000000,83.0
42500000,96.87539999978617
45000000,80.0
47500000,93.0
50000000,153.0
52500000,101.02839999971911
55000000,99.61459999997169
57500000,114.43589999969117
60000000,123.0
62500000,110.0
65000000,107.0
67500000,102.27839999971911
70000000,113.0
72500000,104.0
75000000,103.0
77500000,102.25009999983013
80000000,112.41119999974035
82500000,118.0
85000000,101.1355999999214
87500000,100.97639999981038
90000000,103.0
92500000,156.0
95000000,134.0
97500000,211.0
100000000,163.10239999974146


==> img/increases/increases-99999.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,147.95221999986097
5000000,1668.6673599854112
7500000,1064.440379993408
10000000,785.6281799997669
12500000,825.2694399952888
15000000,448.35789999959525
17500000,510.60214999865275
20000000,570.4333599996753
22500000,495.0498199942522
25000000,1145.3402399881743
27500000,832.4283999875188
30000000,540.6248599931132
32500000,642.0994399993215
35000000,730.3304399996996
37500000,603.6369399996474
40000000,640.2855199999176
42500000,846.4760399982333
45000000,711.7411199957132
47500000,627.244510000106
50000000,698.5537199992687
52500000,640.4198799994774
55000000,681.0105199767277
57500000,461.74102999828756
60000000,468.92735999962315
62500000,420.29559999797493
65000000,548.3154999949038
67500000,419.44031999935396
70000000,540.2846999920439
72500000,380.9862999995239
75000000,499.9872999996878
77500000,359.8502599983476
80000000,394.80543997883797
82500000,508.73415999207646
85000000,455.59491999913007
87500000,1064.597639999818
90000000,689.6084999945015
92500000,3334.409539997345
95000000,2507.2983699881006
97500000,6704.385969989235
100000000,1135.994559998624


==> img/increases/increases-median.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,1.0
5000000,1.0
7500000,1.0
10000000,1.0
12500000,1.0
15000000,1.0
17500000,1.0
20000000,1.0
22500000,1.0
25000000,1.0
27500000,1.0
30000000,1.0
32500000,1.0
35000000,1.0
37500000,1.0
40000000,1.0
42500000,1.0
45000000,1.0
47500000,1.0
50000000,1.0
52500000,1.0
55000000,1.0
57500000,1.0
60000000,1.0
62500000,1.0
65000000,1.0
67500000,1.0
70000000,1.0
72500000,1.0
75000000,1.0
77500000,1.0
80000000,1.0
82500000,1.0
85000000,1.0
87500000,1.0
90000000,1.0
92500000,1.0
95000000,1.0
97500000,1.0
100000000,1.0


==> img/ratios/addr-ratios.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,1.252304
5000000,0.7320492
7500000,0.7014584
10000000,0.6681332
12500000,0.5778052
15000000,0.536254
17500000,0.7971564
20000000,0.669346
22500000,0.8530464
25000000,0.7531332
27500000,1.012944
30000000,1.2602132
32500000,1.1991892
35000000,1.3451892
37500000,1.352362
40000000,1.2922748
42500000,1.4230516
45000000,1.4003436
47500000,1.3908788
50000000,1.3765232
52500000,1.3213208
55000000,1.3523624
57500000,1.3029836
60000000,1.3138704
62500000,1.2688264
65000000,1.2151916
67500000,1.181708
70000000,1.2409292
72500000,1.2697816
75000000,1.199278
77500000,1.0313208
80000000,1.1990112
82500000,1.2447768
85000000,1.0848368
87500000,1.1118496
90000000,1.1651272
92500000,1.1480684
95000000,1.1352244
97500000,1.1340652
100000000,1.0841172


==> img/ratios/cluster-ratios.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,0.0820652
5000000,0.039672
7500000,0.032108
10000000,0.0369108
12500000,0.0419824
15000000,0.0507164
17500000,0.0801384
20000000,0.0796352
22500000,0.1210492
25000000,0.1051268
27500000,0.1521792
30000000,0.2153456
32500000,0.1943148
35000000,0.2122516
37500000,0.2034944
40000000,0.1932052
42500000,0.2130088
45000000,0.2086476
47500000,0.196246
50000000,0.1832516
52500000,0.170476
55000000,0.1709672
57500000,0.1690392
60000000,0.1847248
62500000,0.182514
65000000,0.1798632
67500000,0.1927616
70000000,0.2002236
72500000,0.2174184
75000000,0.1867056
77500000,0.149098
80000000,0.1723516
82500000,0.1920556
85000000,0.161736
87500000,0.188628
90000000,0.186248
92500000,0.1811236
95000000,0.1723652
97500000,0.1554304
100000000,0.141522


==> img/ratios/non-trivial-tx-ratios.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,0.2033872
5000000,0.3423348
7500000,0.2828012
10000000,0.33315
12500000,0.336816
15000000,0.3794684
17500000,0.3796792
20000000,0.416464
22500000,0.4122444
25000000,0.389124
27500000,0.4076348
30000000,0.4408152
32500000,0.4494444
35000000,0.4608936
37500000,0.4692284
40000000,0.4727888
42500000,0.4801788
45000000,0.4740588
47500000,0.4496568
50000000,0.4363872
52500000,0.4166676
55000000,0.4163912
57500000,0.4146232
60000000,0.4500456
62500000,0.4621796
65000000,0.4419852
67500000,0.4452668
70000000,0.4607332
72500000,0.4688232
75000000,0.4154896
77500000,0.3713988
80000000,0.4100828
82500000,0.4341184
85000000,0.4339368
87500000,0.4248728
90000000,0.424376
92500000,0.4208492
95000000,0.4070368
97500000,0.3883048
100000000,0.3862348


==> img/ratios/tx-out-ratios.csv <==
# TIME-SERIES DATA
#
KEYS,FIRST KEY
2500000,2.322214
5000000,2.2749644
7500000,2.2320348
10000000,2.4775096
12500000,2.3165004
15000000,2.387726
17500000,2.8723176
20000000,2.6049648
22500000,2.394764
25000000,2.3594924
27500000,2.5425932
30000000,2.6549136
32500000,2.8929044
35000000,3.0564076
37500000,3.1058324
40000000,3.1173712
42500000,3.2783836
45000000,3.1457328
47500000,3.1496672
50000000,3.207388
52500000,3.0513064
55000000,3.116242
57500000,3.0767168
60000000,3.3086148
62500000,3.0782116
65000000,2.9801972
67500000,2.9609048
70000000,3.0699328
72500000,3.0585992
75000000,3.485136
77500000,4.1285844
80000000,6.3249852
82500000,3.670568
85000000,2.6974032
87500000,2.7902224
90000000,2.7910416
92500000,2.8120552
95000000,2.876834
97500000,2.7375336
100000000,2.6546


==> img/sizes/sizes.csv <==
# HISTOGRAM DATA
#
KEYS,FIRST KEY
"[2,10)",16233216
"[10,100)",660752
"[100,1000)",22596
"[1000,10000)",1696
"[10000,100000)",225
"[100000,1x10^{6})",33
"[1x10^{6},1x10^{7})",1
"[1x10^{7},1x10^{8})",1

